Kilogauss magnetic field and jet dynamics in the quasar NRAO 530

The advancement of the Event Horizon Telescope has enabled the study of relativistic jets in active galactic nuclei down to sub-parsec linear scales even at high redshift. Quasi-simultaneous multifrequency observations provide insights into the physical conditions in compact regions and allow testing accretion theories. Initially we aimed at measuring the magnetic field strength close to the central supermassive black hole in NRAO 530 (1730-130) by studying frequency-dependent opacity of the jet matter, Faraday rotation and the spectral index in the mm-radio bands. NRAO 530 was observed quasi-simultaneously at 15, 22, 43, 86, and 227 GHz at four different very long baseline interferometer (VLBI) networks. By the means of imaging and model-fitting, we aligned the images, taken at different frequencies. We explored opacity along the jet and distribution of the linearly polarized emission in it. Our findings reveal that the jet of NRAO 530 at 86 and 227 GHz is transparent down to its origin, with 70 mJy emission detected at 227 GHz potentially originating from the accretion disk. The magnetic field strength near the black hole, estimated at $5r_\mathrm{g}$, is $3\times10^3-3\times10^4$ G (depending on the central black hole mass). These values represent some of the highest magnetic field strengths reported for active galaxies. We also report the first ever VLBI measurement of the Faraday rotation at 43-227 GHz, which reveals rotation measure values as high as -48000 rad/m2 consistent with higher particle density and stronger magnetic fields at the jet's outset. The complex shape of the jet in NRAO 530 is in line with the expected behavior of a precessing jet, with a period estimated to be around $6\pm4$~years.

==> rev1/rev1_comments_original.txt <==
=================
Referee report

This paper by Lisakov et al. presents a detailed analysis of the jet of the quasar NRAO 530 based on very long baseline interferometry data obtained at multiple frequencies between 15 and 230 GHz. Overall the analyses seem to be carefully conducted and I think they will be of interest to A&A readers. I have a number of relatively minor comments regarding some aspects of the analyses and the clarity of the manuscript that I hope the authors will take into account. I list them below in the order of appearance in the paper.


- line 34 quotes different values than those on line 499 later in the manuscript. Please confirm which values are correct.

- Table 1: beam size at 15 GHz for the second epoch is missing digits and has xx instead.

- lines 191-192: were both of the telescopes flagged? Then the ending of the sentence needs to be changed to plural.

- line 194: is included into -> was included in the

- line 215: To ensure image alignment works best -> To obtain the most accurate image alignment...

- Regarding the image alignment, it would be instructive to see the spectral index map obtained after image alignment e.g. in Appendix A, as this usually quite easily shows if the alignment is good. This would be useful also because later the text discusses the spectral indices between different regions.

- I was a bit surprised to see that none of the jet components in Fig. 1 seem to align between the frequencies, although these were plotted after alignment. I assume this is because the data were eventually fitted with the full uv-coverage, which resulted in a shift of components. It would be good to include these final fits in Appendix A, in Fig. A.1 to allow for easier comparison of the differences.

- In my view, it would make more sense to have Section 4 appear before Section 3 because Section 4 is more related to the values obtained from the image alignment. Also, in Section 3, the instability model includes the jet geometry coefficient k, so it would be more natural to have that after the core shift is discussed.

- line 258: There is only subsection 3.1 so either remove the sub-heading (note also instabilities patterns -> instability patterns) or add another subsection 3.2.

- line 297: How is the spectral index value -0.75 justified? Based on the core component values the spectra are mostly steeper. And does this value have an impact on the results?

- Table 2 caption, KH instability is not explained anywhere. In fact, the explanation that it's specifically Kelvin-Helmholz instability that is considered does not appear until line 677 in the discussion. It is stated in the caption of Fig. 2 but should also be mentioned in the main text of that section.

- Fig. 2: I don't see any error bars in the image, only points. Should there be error bars or are they smaller than the point size?

- Caption of Table 3 musec -> muas

- line 330: "perfectly" is perhaps a bit too strong word here, I suggest: even such a simple model described the data well.

- lines 341-346: very long and complex sentence. Please re-phrase this and break it into multiple sentences. Also, please include the equations needed to derive the B-field strength from the obtained values. Looking at the results in Table 4, is there a reason why the lower uncertainty limit always corresponds to the value itself? How are the uncertainties derived?

- Fig. 3 caption: component position accuracy -> component position uncertainty. How are these uncertainties determined? This could be described in Appendix C and the uncertainties included in Table C.1.

- lines 356 and 391: 345 GHz appears here without any prior references. I understand that it probably refers to EHT's new capabilities at 345 GHz but it would be good to add a sentence about this somewhere earlier, e.g. in the introduction, to motivate why these values are given here. Alternatively, this motivation can be given before line 355 as long as it's somewhere before the first appearance of 345 GHz.

- line 357: likely be not measurable -> likely not be measurable.

- line 380: flax -> flux (or flux density?), also line 381 should have flux density instead of flux (please check throughout the text, e.g. line 421).

- line 389: what -> which

- lines 393-406: Given that the turnover frequency is not seen, I think it is very dangerous to calculate the B-field values assuming that the turnover corresponds to the lowest frequency. This is because of the very strong dependence of the value on both the size and the flux density *at the turnover*. Given that the core-shift assumptions hold (although see later my question about this), I suggest that the authors remove these calculations altogether to avoid giving a misleading impression that these are as good estimates as the core-shift-based values. The difference of the values is also not discussed later in the manuscript so leaving these out would not change any of the subsequent text. If the authors insist on keeping these here, the equation used to obtain the estimates should be given and the caveats of the assumptions discussed in more depth. It's also not clear what "a parameter space of measured values" (line 402) exactly refers to so this parameter space and more details on the MC approach (e.g. does it account for the uncertainties due to unknown turnover frequency position) should be given.

- Eq. 3 should be moved to line 420 to follow Eq. 3 in the text and have its parameters to be defined immediately after.

- line 437: extra initials in the reference of Burd et al.

- line 485: what exactly is the chi^2 criterion used? It would also be useful to see the blanked pixels in the RM map to see how many there are.

- line 510: as you quote the RM values for all other references, it would be good to give the values from Bower et al. here as well.

- line 544-545: this sentence is a bit unclear. Does this mean taking a transverse slice across the jet? If so, it would be useful to show this slice as well to demonstrate the change and if it is significant compared to the uncertainties.

- line 562: fig -> Fig

- lines 592-593: I suggest rephrasing to: Since the stack time is more than twice the length of the obtained period...

- line 641: shows -> shows that

- lines 663-665: how is this claim of equipartition justified? I don't see it clearly explained anywhere in the manuscript.

- lines 685-687: references to black hole masses should be given. It would also be helpful to include the 5Rg distance in pc to make it easier for the reader to see where these values come from.

- line 998-999: looking at the figure, I assume it includes all the components in all the frequencies. If this is indeed the case, it would be good to clarify it here.

- line 1014: farther from -> farther away from

 

=================

==> rev1/rev1_comments_response.txt <==
We would like to express our sincere gratitude to the referee for their time and expertise in reviewing our manuscript. Their insightful comments and deep knowledge of AGN physics and VLBI techniques have significantly enhanced the quality of our work. We have carefully considered all of the referee's suggestions and believe that the manuscript has been substantially improved as a result. The detailed answers can be found below. The changes to the manuscript are marked in red color.



=================
Referee report

This paper by Lisakov et al. presents a detailed analysis of the jet of the quasar NRAO 530 based on very long baseline interferometry data obtained at multiple frequencies between 15 and 230 GHz. Overall the analyses seem to be carefully conducted and I think they will be of interest to A&A readers. I have a number of relatively minor comments regarding some aspects of the analyses and the clarity of the manuscript that I hope the authors will take into account. I list them below in the order of appearance in the paper.



- line 34 quotes different values than those on line 499 later in the manuscript. Please confirm which values are correct.
> Thank you for the notice. The core region on the 8-15GHz RM map of Hovatta+2012 is seems unresolved. The positive ~300rad/m2 values are likely produced in the jet. Meanwhile, there is an indication for ~-700rad/m2 toward the core on their map, the region which we resolved out and where RM values become comparable between our studies. We slighly modify text in line 34 (added "the core region" instead of "the core"), and modify para on line 499.

- Table 1: beam size at 15 GHz for the second epoch is missing digits and has xx instead.
> Corrected

- lines 191-192: were both of the telescopes flagged? Then the ending of the sentence needs to be changed to plural.
> Corrected

- line 194: is included into -> was included in the
> Corrected

- line 215: To ensure image alignment works best -> To obtain the most accurate image alignment...
> Corrected

- Regarding the image alignment, it would be instructive to see the spectral index map obtained after image alignment e.g. in Appendix A, as this usually quite easily shows if the alignment is good. This would be useful also because later the text discusses the spectral indices between different regions.
> added spectral index images and their description to Appendix A

- I was a bit surprised to see that none of the jet components in Fig. 1 seem to align between the frequencies, although these were plotted after alignment. I assume this is because the data were eventually fitted with the full uv-coverage, which resulted in a shift of components. It would be good to include these final fits in Appendix A, in Fig. A.1 to allow for easier comparison of the differences.
> Thank you for the suggestion. We improved existing images and added the ones suggested together with a clearer description of the procedure. 

- In my view, it would make more sense to have Section 4 appear before Section 3 because Section 4 is more related to the values obtained from the image alignment. Also, in Section 3, the instability model includes the jet geometry coefficient k, so it would be more natural to have that after the core shift is discussed.
> rearranged Sections 3 and 4 as suggested

- line 258: There is only subsection 3.1 so either remove the sub-heading (note also instabilities patterns -> instability patterns) or add another subsection 3.2.
> Removed subsection 3.1

- line 297: How is the spectral index value -0.75 justified? Based on the core component values the spectra are mostly steeper. And does this value have an impact on the results?
> -0.75 was taken as a typical value of spectral index. It is only used to weight data taken at different frequencies and within a range of [-0.5; -2] does not affect the results. Added some clarification to the text.

- Table 2 caption, KH instability is not explained anywhere. In fact, the explanation that it's specifically Kelvin-Helmholz instability that is considered does not appear until line 677 in the discussion. It is stated in the caption of Fig. 2 but should also be mentioned in the main text of that section.
> Two plausible explanations of the phenomenon were added at the beginning of the section. 

- Fig. 2: I don't see any error bars in the image, only points. Should there be error bars or are they smaller than the point size?
> We explained the absence of errors in the figures caption.

- Caption of Table 3 musec -> muas
> corrected

- line 330: "perfectly" is perhaps a bit too strong word here, I suggest: even such a simple model described the data well.
> corrected as suggested

- lines 341-346: very long and complex sentence. Please re-phrase this and break it into multiple sentences. Also, please include the equations needed to derive the B-field strength from the obtained values. Looking at the results in Table 4, is there a reason why the lower uncertainty limit always corresponds to the value itself? How are the uncertainties derived?
> re-phrased as suggested. Added citation of the used equations. Added discussion of the uncertainty. The lower uncertainty is equal to the value in the cases when it is formally larger than the value itself.

- Fig. 3 caption: component position accuracy -> component position uncertainty. How are these uncertainties determined? This could be described in Appendix C and the uncertainties included in Table C.1.
> added uncertainties to the Table C.1 and a reference to the procedure t ocalculate uncertainties of component parameters

- lines 356 and 391: 345 GHz appears here without any prior references. I understand that it probably refers to EHT's new capabilities at 345 GHz but it would be good to add a sentence about this somewhere earlier, e.g. in the introduction, to motivate why these values are given here. Alternatively, this motivation can be given before line 355 as long as it's somewhere before the first appearance of 345 GHz.
> explained our interest in 345 GHz in the text

- line 357: likely be not measurable -> likely not be measurable.
> corrected

- line 380: flax -> flux (or flux density?), also line 381 should have flux density instead of flux (please check throughout the text, e.g. line 421).
> corrected this and other occasions

- line 389: what -> which
> corrected

- lines 393-406: Given that the turnover frequency is not seen, I think it is very dangerous to calculate the B-field values assuming that the turnover corresponds to the lowest frequency. This is because of the very strong dependence of the value on both the size and the flux density *at the turnover*. Given that the core-shift assumptions hold (although see later my question about this), I suggest that the authors remove these calculations altogether to avoid giving a misleading impression that these are as good estimates as the core-shift-based values. The difference of the values is also not discussed later in the manuscript so leaving these out would not change any of the subsequent text. If the authors insist on keeping these here, the equation used to obtain the estimates should be given and the caveats of the assumptions discussed in more depth. It's also not clear what "a parameter space of measured values" (line 402) exactly refers to so this parameter space and more details on the MC approach (e.g. does it account for the uncertainties due to unknown turnover frequency position) should be given.
> indeed, given the nature of the measurements and assumptions, the SSA-derived values of B-fielsd are very sensitive to the S_peak and nu_peak. We are following the suggestion. All parts mentioning SSA magnetic field derivation are removed. The corresponding Table is modified as well.

- Eq. 3 should be moved to line 420 to follow Eq. 3 in the text and have its parameters to be defined immediately after.
> moved as suggested


- line 437: extra initials in the reference of Burd et al.
> corrected

- line 485: what exactly is the chi^2 criterion used? It would also be useful to see the blanked pixels in the RM map to see how many there are.
> We added a formula that we used to calculate a weighted chi^2-value. For the 15-43 GHz range, there are only two 2 data points, and chi^2-criterion is not applicable. For the 43-230 GHz range, the 96% confidence limit from the chi^2-distribution for 2 fitted parameters and three data points corresponds to chi^2 < 3.841. We added the corresponding notes to the text. Also, the map of chi^2 is added, new Fig.9.

- line 510: as you quote the RM values for all other references, it would be good to give the values from Bower et al. here as well.
> Ok, added.

- line 544-545: this sentence is a bit unclear. Does this mean taking a transverse slice across the jet? If so, it would be useful to show this slice as well to demonstrate the change and if it is significant compared to the uncertainties.
> Yes, here we mean RM distribution along the transverse slice. We added a new plot with the RM gradient, Fig.10.

- line 562: fig -> Fig
> corrected 

- lines 592-593: I suggest rephrasing to: Since the stack time is more than twice the length of the obtained period...
>The suggestion was implemented in the text.

- line 641: shows -> shows that
> corrected

- lines 663-665: how is this claim of equipartition justified? I don't see it clearly explained anywhere in the manuscript.
> this statement sneaked into the text from early discussion. Removed the claim of equipartition. 

- lines 685-687: references to black hole masses should be given. It would also be helpful to include the 5Rg distance in pc to make it easier for the reader to see where these values come from.
> added references, provided 5 R_g in AU 

- line 998-999: looking at the figure, I assume it includes all the components in all the frequencies. If this is indeed the case, it would be good to clarify it here.
> yes, at all frequencies. Added to the figure caption

- line 1014: farther from -> farther away from
> corrected
 

=================

==> rev2/rev2_comments_original.txt <==
I thank the authors for taking my previous comments into account. I noticed a few minor issues that had remained uncorrected despite being mentioned as fixed in the previous version, and additionally a few other minor remarks.

- Table 1 still has .xx in the beam size of the second 15 GHz image

- Fig. 3 is now referred to before Figs. 1 and 2 in the text, so it should be moved back to Fig. 1.

- Throughout the text the highest frequency is sometimes referred to as 230 GHz and other times 227 GHz. Please decide which one to use and check that it's consistent everywhere, including the Appendices.

- Fig. 4 caption still contains the sentence "All image model components were displayed here as error bars" while now later it says that there are no error bars in the figure (which is what I was wondering about in the first round). If this simply means the symbols, then change this to "All image model components were displayed here as filled circles..."

- Line 519 ours RM estimates -> our RM estimates

- Line 521 check the placement of the parenthesis (different than above on lines 517 and 518)

- Fig. 9 It seems like all the chi^2 values are less than 3.841 so does this mean that in all parts where the SNR in all bands was high enough, a good lambda^2 fit is obtained (on line 526 it says in most cases)? Or are you plotting only the region of acceptable fits, in which case it would be good to revise the figure to include also the non-lambda^2 regions?

- Appendix A, line 960 we have produces -> we have produced

- Appendix D Is the fitted apparent opening angle of 17 degrees in agreement with the value of Pushkarev et al. 2009 from which the intrinsic opening angle is used in Section 3.1? If not, please discuss this and justify the usage of the value in Section 3.1.

- Fig. A.1: Are the components shown before or after alignment, as they don't seem to be aligned in the plots? It would be useful to indicate on the plot, which components are used in the alignment of each pair.




==> rev2/rev2_comments_response.txt <==
The authors appreciate the referee's careful review and for identifying several areas where the explanation of the methods could be improved. We have considered all suggestions and have revised the text accordingly. Thank you for your valuable feedback.



I thank the authors for taking my previous comments into account. I noticed a few minor issues that had remained uncorrected despite being mentioned as fixed in the previous version, and additionally a few other minor remarks.

- Table 1 still has .xx in the beam size of the second 15 GHz image
> Corrected

- Fig. 3 is now referred to before Figs. 1 and 2 in the text, so it should be moved back to Fig. 1.
> moved the figure as suggested

- Throughout the text the highest frequency is sometimes referred to as 230 GHz and other times 227 GHz. Please decide which one to use and check that it's consistent everywhere, including the Appendices.
> changed to 227 GHz everywhere

- Fig. 4 caption still contains the sentence "All image model components were displayed here as error bars" while now later it says that there are no error bars in the figure (which is what I was wondering about in the first round). If this simply means the symbols, then change this to "All image model components were displayed here as filled circles..."
> corrected

- Line 519 ours RM estimates -> our RM estimates
> corrected

- Line 521 check the placement of the parenthesis (different than above on lines 517 and 518)
> corrected to keep the same style

- Fig. 9 It seems like all the chi^2 values are less than 3.841 so does this mean that in all parts where the SNR in all bands was high enough, a good lambda^2 fit is obtained (on line 526 it says in most cases)? Or are you plotting only the region of acceptable fits, in which case it would be good to revise the figure to include also the non-lambda^2 regions?
> Indeed, all pixels in Fig.9 have chi^2 values are less than 3.841. It appears that the 3*rms cutoff that we had applied to define the common region with significant polarisation at all frequencies was restrictive enough to leave only linear fits.
We introduced this statements into the text. 

- Appendix A, line 960 we have produces -> we have produced
> Corrected

- Appendix D Is the fitted apparent opening angle of 17 degrees in agreement with the value of Pushkarev et al. 2009 from which the intrinsic opening angle is used in Section 3.1? If not, please discuss this and justify the usage of the value in Section 3.1.
> With the calculation in the Appendix D we mainly aimed at showing that there is no major disagreement between the data and the conical jet model with a reasonably small opening angle. However, it is clear that the scatter of the datapoints is quite large. Therefore, we have chosen to stick to the value measured by Pushkarev+ 2009, since they have used a more robust method based on the images rather than the individual model components. Nevertheless, their value, app_opening_angle = 10, lies within the shaded area that denotes errorbars in Fig. D.1. 
We have added relevant clarification to the text. 

- Fig. A.1: Are the components shown before or after alignment, as they don't seem to be aligned in the plots? It would be useful to indicate on the plot, which components are used in the alignment of each pair.
> Thank you for spotting the weak point in the way we explained the method. Figure A.1 shows components after the shift. Since we have used several pairs of components to derive an average shift (as described in Sec. 2.6), the cross-identified components do not have to match exactly. To make the explanation clearer, we have added an equation to Sec. 2.6 and marked cross-identified pairs of components with dash-line circles in Fig A.1. 


Besides that we have also replotted Fig. 5 with the same colors for distinct frequencies that were used in other figures. 
